Fully Implicit Spectral Boundary Integral Computation of Red Blood Cell Flow

An approach is presented for implicit time integration in computations of red blood cell flow by a spectral boundary integral method. The flow of a red cell in ambient fluid is represented as a boundary integral equation (BIE), whose structure is that of an implicit ordinary differential equation (IODE). The cell configuration and velocity field are discretized with spherical harmonics. The IODE is integrated in time using a multi-step implicit method based on backward difference formulas, with variable order and adaptive time-stepping controlled by local truncation error and convergence of Newton iterations. Jacobians of the IODE, required for Newton's method, are implemented as Jacobian matrix-vector products that are nothing but directional derivatives. Their computation is facilitated by the weakly singular format of the BIE, and these matrix-vector products themselves amount to computing a second BIE. Numerical examples show that larger time steps are possible and that the number of matrix-vector products is comparable to explicit methods.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

